Reduction of dynatomic curves

The dynatomic modular curves parametrize polynomial maps together with a point of period $n$. It is known that the dynatomic curves $Y_1(n)$ are smooth and irreducible in characteristic 0 for families of polynomial maps of the form $f_c(z) = z^m +c$ where $m\geq 2$. In the present paper, we build on the work of Morton to partially characterize the primes $p$ for which the reduction modulo $p$ of $Y_1(n)$ remains smooth and/or irreducible. As an application, we give new examples of good reduction of $Y_1(n)$ for several primes dividing the ramification discriminant when $n=7,8,11$. The proofs involve arithmetic and complex dynamics, reduction theory for curves, ramification theory, and the combinatorics of the Mandelbrot set.

==> Y0eqn.txt <==
This file contains affine equations for Y_0(n) for n = 5, 6, 7, 8.

Y_0(5):

X^6 + X^5 + (11*c + 3)*X^4 + (18*c + 11)*X^3 + (19*c^2 + 19*c + 44)*X^2 + (17*c^2 - 24*c + 36)*X + 9*c^3 + 40*c^2 + 28*c + 32

Y_0(6):

X^9 - X^8 + (24*c + 2)*X^7 + (8*c + 14)*X^6 + (144*c^2 + 16*c + 49)*X^5 + (112*c^2 + 16*c + 175)*X^4 + (256*c^3 + 160*c^2 - 136*c + 140)*X^3 + (256*c^3 + 480*c^2 + 552*c + 196)*X^2 + (-256*c^3 - 304*c^2 + 416*c + 448)*X - 256*c^3 - 592*c^2 - 384*c

Y_0(7):

X^18 + X^17 + (57*c + 4)*X^16 + (136*c + 20)*X^15 + (1188*c^2 + 380*c + 110)*X^14 + (3740*c^2 + 1048*c + 638)*X^13 + (11924*c^3 + 9652*c^2 + 2054*c + 3828)*X^12 + (42168*c^3 + 23660*c^2 + 824*c + 10452)*X^11 + (61950*c^4 + 100588*c^3 + 53404*c^2 + 42796*c + 27225)*X^10 + (220870*c^4 + 187504*c^3 - 22652*c^2 + 113352*c + 60665)*X^9 + (168606*c^5 + 490988*c^4 + 468700*c^3 + 186604*c^2 + 272825*c + 120032)*X^8 + (531896*c^5 + 537772*c^4 - 148168*c^3 + 439044*c^2 + 602304*c + 195632)*X^7 + (254932*c^6 + 1211764*c^5 + 1402822*c^4 - 381644*c^3 + 311856*c^2 + 1254960*c + 494368)*X^6 + (638876*c^6 + 1176536*c^5 + 644702*c^4 - 477600*c^3 - 1462000*c^2 + 389280*c + 886384)*X^5 + (217188*c^7 + 1558332*c^6 + 3248366*c^5 + 2721088*c^4 + 2616528*c^3 + 110448*c^2 - 1180624*c + 698944)*X^4 + (376200*c^7 + 1377620*c^6 + 3148288*c^5 + 4361008*c^4 + 3500032*c^3 + 2347360*c^2 - 976896*c - 424704)*X^3 + (97929*c^8 + 997668*c^7 + 3379216*c^6 + 6466416*c^5 + 9790784*c^4 + 9309792*c^3 + 6158720*c^2 + 2844416*c - 566272)*X^2 + (86913*c^8 + 573984*c^7 + 2193936*c^6 + 4708576*c^5 + 6725680*c^4 + 7828480*c^3 + 5289728*c^2 + 3377152*c + 573440)*X + 18225*c^9 + 251424*c^8 + 1116432*c^7 + 2629296*c^6 + 4572528*c^5 + 6054976*c^4 + 5809408*c^3 + 4746240*c^2 + 2277376*c + 1048576

Y_0(8):

X^30 + 112*c*X^28 + 192*c*X^27 + (5184*c^2 + 416*c + 180)*X^26 + (15360*c^2 + 960)*X^25 + (132096*c^3 + 40192*c^2 + 8640*c + 5600)*X^24 + (509952*c^3 + 39936*c^2 + 32768*c + 34560)*X^23 + (2072064*c^4 + 1496576*c^3 + 279104*c^2 + 114720*c + 116190)*X^22 + (9240576*c^4 + 2187264*c^3 + 909312*c^2 + 1241856*c + 338240)*X^21 + (21159936*c^5 + 28917760*c^4 + 6120448*c^3 - 421632*c^2 + 4925792*c + 865296)*X^20 + (101646336*c^5 + 50331648*c^4 + 20801536*c^3 + 12710912*c^2 + 15090560*c + 2736000)*X^19 + (144850944*c^6 + 325345280*c^5 + 87346176*c^4 - 21755904*c^3 + 66872512*c^2 + 32273952*c + 8155140)*X^18 + (716439552*c^6 + 630915072*c^5 + 285097984*c^4 - 15671296*c^3 + 238937088*c^2 + 84563712*c + 20612160)*X^17 + (670826496*c^7 + 2252406784*c^6 + 877379584*c^5 - 45375488*c^4 + 179164160*c^3 + 370382080*c^2 + 240060736*c + 64329600)*X^16 + (3310878720*c^7 + 4628152320*c^6 + 2431844352*c^5 - 392232960*c^4 + 1784092672*c^3 + 336135168*c^2 + 348803584*c + 182311936)*X^15 + (2076770304*c^8 + 9750315008*c^7 + 5615697920*c^6 + 1242406912*c^5 - 1087449600*c^4 + 4219973120*c^3 + 1537346752*c^2 + 310098656*c + 451794825)*X^14 + (9990832128*c^8 + 20069744640*c^7 + 11874074624*c^6 - 360906752*c^5 + 6203326464*c^4 + 2957991936*c^3 + 3471443968*c^2 - 414553856*c + 566028480)*X^13 + (4121952256*c^9 + 25767706624*c^8 + 19669450752*c^7 + 4831772672*c^6 - 10389905408*c^5 + 29083734016*c^4 + 10826667008*c^3 + 10756704512*c^2 + 1953550384*c - 399741680)*X^12 + (18962448384*c^9 + 48897196032*c^8 + 23096459264*c^7 - 18054643712*c^6 - 23885381632*c^5 + 12984680448*c^4 + 12627654656*c^3 + 9842801664*c^2 + 12997885376*c - 2713703040)*X^11 + (4747952128*c^10 + 38084280320*c^9 + 26605518848*c^8 - 30506483712*c^7 - 85483520000*c^6 + 34764603392*c^5 + 16656568320*c^4 + 53315077120*c^3 + 6180608000*c^2 + 28787621184*c - 4457778336)*X^10 + (20535312384*c^10 + 54408511488*c^9 - 41624272896*c^8 - 222623170560*c^7 - 365518913536*c^6 - 166730399744*c^5 - 134387138560*c^4 + 44005416960*c^3 + 38145136640*c^2 + 43177114880*c + 3930508800)*X^9 + (2415919104*c^11 + 24159191040*c^10 - 26004684800*c^9 - 228878974976*c^8 - 478137024512*c^7 - 478806278144*c^6 - 434056265728*c^5 - 344316428288*c^4 - 200658984960*c^3 + 21994267648*c^2 - 1566445824*c + 24421881600)*X^8 + (9663676416*c^11 - 1610612736*c^10 - 257026949120*c^9 - 825455804416*c^8 - 1412176019456*c^7 - 1223414513664*c^6 - 1122627747840*c^5 - 482035564544*c^4 - 368461217792*c^3 + 55972925440*c^2 - 72487777280*c + 46895032320)*X^7 + (-93415538688*c^10 - 483318038528*c^9 - 1231665758208*c^8 - 2018206810112*c^7 - 2320025780224*c^6 - 2624418742272*c^5 - 1735166918656*c^4 - 1090437120000*c^3 - 255041343488*c^2 - 166009267200*c + 38247020800)*X^6 + (-38654705664*c^11 - 312458870784*c^10 - 1014149152768*c^9 - 1907435241472*c^8 - 2225816469504*c^7 - 2364727623680*c^6 - 2272726614016*c^5 - 1966007910400*c^4 - 1258994139136*c^3 - 745566601216*c^2 - 246775549952*c - 36006469632)*X^5 + (-38654705664*c^11 - 307090161664*c^10 - 1141387558912*c^9 - 2396725968896*c^8 - 3329857945600*c^7 - 4258925641728*c^6 - 3511358062592*c^5 - 2886446612480*c^4 - 1325390495744*c^3 - 1083646164992*c^2 - 235089485824*c - 143164416000)*X^4 + (-38654705664*c^10 - 254476812288*c^9 - 463588032512*c^8 - 810406641664*c^7 - 2107889418240*c^6 - 2321585012736*c^5 - 2800432971776*c^4 - 1525811249152*c^3 - 1281308164096*c^2 - 238405779456*c - 207342141440)*X^3 + (-38654705664*c^10 - 162135015424*c^9 - 110863843328*c^8 - 42077257728*c^7 - 321417904128*c^6 - 124675686400*c^5 - 802908274688*c^4 - 665246236672*c^3 - 839351730176*c^2 - 220160983040*c - 186275266560)*X^2 + (38654705664*c^9 + 162135015424*c^8 + 129385889792*c^7 + 12213813248*c^6 + 215671111680*c^5 + 61257809920*c^4 + 69120032768*c^3 - 127077449728*c^2 - 72523186176*c - 94371840000)*X - 9663676416*c^8 - 33285996544*c^7 + 134217728*c^6 + 40265318400*c^5 - 36914069504*c^4 + 8887730176*c^3 + 31240224768*c^2 + 67108864*c - 22028484608

==> delta_nn.txt <==
This file contains Delta(n,n) for n = 5, 6, 7, and 8, as well as the factorization of Delta(11,11) modulo 3, 23, 89, and 683.

Delta(5,5)

4194304*c^11 + 32505856*c^10 + 109051904*c^9 + 223084544*c^8 + 336658432*c^7 + 402464768*c^6 + 379029504*c^5 + 299949056*c^4 + 211327744*c^3 + 120117312*c^2 + 62799428*c + 28629151

Delta(6,6)

1099511627776*c^20 + 10445360463872*c^19 + 44873818308608*c^18 +    121736553037824*c^17 + 245929827368960*c^16 + 399107688497152*c^15 +   535883874828288*c^14 + 617743938224128*c^13 + 631168647036928*c^12 +    576952972869632*c^11 + 484537901514752*c^10 + 376633058918400*c^9 +   263974525796352*c^8 + 173544017002496*c^7 + 104985522188288*c^6 +    58905085704192*c^5 + 33837528259584*c^4 + 15555915962496*c^3 +    8558772746832*c^2 + 1167105374568*c + 3063651608241

Delta(7,7)

20769187434139310514121985316880384*c^57 +    659421701033923108823373033810952192*c^56 +    10135363467859983530891528834637627392*c^55 +    100772097430443934614519872757503623168*c^54 +    730991022857752539148130262588839690240*c^53 +    4137723518045952923705979451174362808320*c^52 +    19090235528633317910565774507905625620480*c^51 +    74034713138227396864319118840146453069824*c^50 +    246954580165713906665054107850245991825408*c^49 +    721242389753865312036256413677252341923840*c^48 +    1870509188342392740638123976885619696599040*c^47 +    4357330265378712196763616356663179599675392*c^46 +    9203654036876666717214163445560430544551936*c^45 +    17767047429052908758191288802145246302437376*c^44 +    31558230490306148965795627876670342640435200*c^43 +    51878022849074985561738779783102481767071744*c^42 +    79331520162690976887176764784236072552890368*c^41 +    113361796447935287007370563649519854815281152*c^40 +    151987151436437670551662049066704326619037696*c^39 +    191890096354374290145100510056816340203732992*c^38 +    228896081578558136662944066125194744005918720*c^37 +    258739814411811885124182071352993060738826240*c^36 +    277909373487632591762197363792080396351438848*c^35 +    284329674676946917191213542112561277622550528*c^34 +    277705066204424009175038650052129301081358336*c^33 +    259455799215657342151772267206409535088492544*c^32 +    232306142916307123154513021376496932290035712*c^31 +    199669576830677655640116678687204914029920256*c^30 +    165006002690480384710352331435562666257547264*c^29 +    131298975398035831870652453506707033727959040*c^28 +    100738045321006312015387593765802955432263680*c^27 +    74620182313815429391756050319483128449597440*c^26 +    53428670302880642666034991374527095812128768*c^25 +    37019966484877838594044809470834232889704448*c^24 +    24847868651966649946571895989139290313457664*c^23 +    16170905172171241638318472690810693596741632*c^22 +    10212172788724669294333379299176626083856384*c^21 +    6262249395147409346098685442062562095005696*c^20 +    3730843293409406943693003222337688575148032*c^19 +    2160419388358702867770920875044666282606592*c^18 +    1216398669593300465681535589325924812718080*c^17 +    666109526043643741092092072708579438624768*c^16 +    354863174411656372202336213468294600982528*c^15 +    183970829897761970151741922837222375030784*c^14 +    92846165824003514294814473110220261294080*c^13 +    45628287628477426061562546151734634348544*c^12 +    21835959788836324372129166367742840799232*c^11 +    10172233878321584579127881434137800736768*c^10 +    4609633126718974141668857768193344667648*c^9 +    2031301795127414732182602664525244661760*c^8 +    869880252679876749997093749532529393664*c^7 +    361082100716321088905543610170936983552*c^6 +    144606822623613371934724864274617073664*c^5 +    55562358067887341476152802575142744064*c^4 +    20621815673590201693258420946371879936*c^3 +    7311743727924017029916051002065217536*c^2 +    2363247662061615589510627043221955076*c + 581652040856250348581103942808504447

Delta(8,8)

105312291668557186697918027683670432318895095400549111254310977536*c^108+5792176041770645268385491522601873777539230247030201118987103764480*c^107+156375589091348852598071031356790133189519354782890361573745012768768*c^106+2765119022159013202885547454122832247377029210497592671009909392801792*c^105+36055456241321893650316675155171264377086540846787562431569447306133504*c^104+370112460824878145908169510653874371162903084898785482249736098439757824*c^103+3118252856475309985305696913635332242239447017804797229493514077741252608*c^102+22198718779421013048218231930896755162110310202894971716779635690415587328*c^101+136436176447596260351862255544400118418265278449321843702694525355698421760*c^100+736107852484537107664457826262328471749931876687152340585276208176963780608*c^99+3532910617475166945453096512024878031109241966728960632437473534226093572096*c^98+15248418342612197840374363611343965915324810204083206294171508051044688986112*c^97+59725223895604547821326222983150434961789881934060330753234754378560285179904*c^96+213929254458413706931371356857024527944050454791460892060971919535998121279488*c^95+705385620564169878923480302336588329278634936251602629413709315836116763410432*c^94+2153330675676451360056222428237447093203893462577812395599214073896701702176768*c^93+6116388552901467608896950704089150217783200679444467786218693136898731412553728*c^92+16236584979584494636180948359572639707105821154390709900324778796675122191138816*c^91+40439836272957496395622272165991422598308723792042297756679328539229127975108608*c^90+94832532106700074925451109581095347302670173951745707318085106037055589741232128*c^89+210040184484599821150518053641254627409435695827546351117252566300906704066314240*c^88+440632262255411338897138769197649500344081530790475056036353517298814794040606720*c^87+877803226892696141578771832009023901389196357727104491609949090210068671089344512*c^86+1664503863740370287909306885289177678565437138223331455330168767228334045369729024*c^85+3010741031644350137402279256595954989672384967087830169935438259071833590305128448*c^84+5205018876964544593232222404596092264045429555807628671167895878301616996635115520*c^83+8616384060297004479182596688847195576777751507334204487211465613191363155890012160*c^82+13680970380170281528377790033076235503817074744124906013564024372548548992094437376*c^81+20868024493781452162407246694027384232018311161796142766564764590059655186327011328*c^80+30623543720255688346290540554187819040888584346729345904885403302542280474801209344*c^79+43294683026037867172822533429128809426782085649862906211922288595364757536170311680*c^78+59044062677862519071737549665700581132233924549297718721188590359536883917329006592*c^77+77768475301619256321983228128306577360336088754435726064786352920493522436338221056*c^76+99039468800679739739491091315225303404765711626097721131829467723200181295177007104*c^75+122082442048225082629813661006366789568743991691983909248476024414893032376685821952*c^74+145805721789833640836399877099154998608689108769021949976949220443049413935617802240*c^73+168882312237283113279683443534933715052653143730239877429533964056338359124840415232*c^72+189876496006816028723212939135826786702088465476240959929748479420604149237131771904*c^71+207397759008072669024273256479325574760634942074470303699823913447623358376126185472*c^70+220258090667987203250432036681884894818379877168935352504223367032202074135036166144*c^69+227607249846667140007964288979774600700427918344636338183062376395902563215508242432*c^68+229024468637120670829576602641184180527890395812267367834209019111972708795283406848*c^67+224553296779946061706235019894030233077755787715054498958900557317344971436647776256*c^66+214676829290555904917400811932078874599914196877140120168528932443921695946724868096*c^65+200240939879407675763855413227449636181799034357989038498813203071681787824128917504*c^64+182341148342591560552611319526718118076401610411874438225469122470894420141417693184*c^63+162192961151029620913272394857317724095536634967788625965716863960174408862510612480*c^62+141005568940863442536530278103729000859618375467029237147522679715282204190205542400*c^61+119875274973808763503242049415096626171190217687321336588946590225670309167765651456*c^60+99709251076527448118036957366980972258437436655691986428824821167921177852188295168*c^59+81183705337461155341219235607124949007401791166977302559210776797633399609928712192*c^58+64734675968505102561282137012908729625211161465955669055817665457296578757351440384*c^57+50575381732859711884043732864325805468730653116061952840203342224331546659798384640*c^56+38731763383611904702355787320108643366393308810209751207845955911545801910201090048*c^55+29087451102981166814799659130493258912060484080480052957217409161288698155191238656*c^54+21430454934946711887774244119547148762369556421982267120870552743008104304749838336*c^53+15495807279040243469192269251651903054135578780160917721131328188967175859059294208*c^52+11000608575203875707356380117831596669037785766521499616489397543776779994818150400*c^51+7669984410590378488903524132037726847336729092239497698144359572978736887201005568*c^50+5254074908271303386459270545003857800193377638968999216059760710525404763348008960*c^49+3537237487471792967858338733139300681524186096140829202404456753579119378698338304*c^48+2341177061820350682771943930201323934381862886226002437084630774480406216827731968*c^47+1523829491453831599738035897788112865683117800254420454546940035033290260772552704*c^46+975652180627736803199921258241121279341365062918845312137777716711546888191475712*c^45+614652298132181562086275402457474074294855698604599456150834035648304231519092736*c^44+381113546731396580317209663818172393019659750073778719819791056974777420949225472*c^43+232637516353387401620340239605673685425620374721802403279900761308917749944156160*c^42+139833607701547092974303917997223977033716452761971955890141978923141016059904000*c^41+82785036584128102863528109288649572595157491463480208413004101734962707472318464*c^40+48283513648052133633291858460227914484844263460360663384816905600006996908572672*c^39+27748992573514870207682384183898269785337105057651736222051998851765332980269056*c^38+15717657930101605331475241474391945873687202983279675804566852326332738643689472*c^37+8776227411019684893438960431251830996391294150435787199649793862654974530420736*c^36+4831594945083498224358641864256066831185534474291744381045313050305107645693952*c^35+2623098789354180163514526690078784656976640585811449003420539446554066704924672*c^34+1404605261772730345547452840514819960929162711954512588050051855010589457776640*c^33+741955796610732162622445848502488893147327862539404414835370764123995423899648*c^32+386676970440546164575460105934915340820493378433453551356900181868258216902656*c^31+198847782206835140030619199363850697394478822935982272227137420545323104731136*c^30+100912201988378936013930507147427735826716584060362457229221071427697901568000*c^29+50542626031864217394716728275190257321843224156057011037993890393406570496000*c^28+24985965210180646410537298516754405743677047321750874580022983634284707840000*c^27+12192258446530722693452802981006935045961815381226092462024074506063052800000*c^26+5872731859380872146349493750506160699794115352164150757582454090052403200000*c^25+2792387151848838558263227251919831401634242009277499876965579594137600000000*c^24+1310676779253909425930921178131019018113200157665454589167029085798400000000*c^23+607294472891158161238828789696260785894487707145021898778298286080000000000*c^22+277767495004602857514769812166023008478773198572426626675549143040000000000*c^21+125410617754546480503094700628035445774371020590478606823671726080000000000*c^20+55892231390354402716758574488643329260385000179671909760237568000000000000*c^19+24588293019655215460233049551290684108415954811258254624030720000000000000*c^18+10677210725017461060730047375065663126818316539758371458252800000000000000*c^17+4576364729383816500737126315042407903418782354547078332416000000000000000*c^16+1935848201568855953280454691761096008817905073158777470976000000000000000*c^15+808036937090319720720958617863688459237544979067715584000000000000000000*c^14+332729593567460042454073215824847275952394056915222528000000000000000000*c^13+135114207216686954643368518626172013913972203017369920000000000000000000*c^12+54087249445305807812401455941160840574809168818385600000000000000000000*c^11+21338429520877839703564695342309539546211629012995800000000000000000000*c^10+8297563194243481904725482505063126825909110926955000000000000000000000*c^9+3177652561797928668075205931934702526373720043517968750000000000000000*c^8+1197978280228304726283882055169724706623509745445312500000000000000000*c^7+442680534865979585782088088876172203492882718637695312500000000000000*c^6+158536399674083078237155266288146172460902029882812500000000000000000*c^5+55566144927817690123184843480286593617189519231796264648437500000000*c^4+18853924340914426878354714040229194745190059423446655273437500000000*c^3+6738692377199919392684119888231764941419229954481124877929687500000*c^2+2082868552952702357738727965453454618256852895021438598632812500000*c+1106523918756123127548699231647147765948953100480139255523681640625

--

Delta(11,11) mod 3:

 <c + 2, 93>,
    <c^9 + c^4 + c^3 + c^2 + 1, 1>,
    <c^10 + c^8 + c^7 + c^6 + c^5 + 2*c^4 + c + 2, 1>,
    <c^10 + c^9 + c^8 + c^7 + 2*c^5 + 2*c^4 + c^3 + c + 1, 1>,
    <c^33 + c^32 + c^31 + c^30 + c^29 + 2*c^28 + c^26 + c^25 + 2*c^24 + 2*c^23 +
        c^22 + 2*c^21 + c^20 + 2*c^17 + 2*c^16 + 2*c^15 + c^12 + 2*c^11 + c^10 +
        2*c^9 + c^8 + 2*c^5 + 2*c^4 + 1, 1>,
    <c^124 + 2*c^123 + 2*c^122 + c^121 + c^120 + c^118 + 2*c^117 + 2*c^116 + 
        c^114 + 2*c^111 + c^110 + c^109 + 2*c^108 + 2*c^107 + c^104 + 2*c^102 + 
        c^100 + c^98 + 2*c^97 + c^96 + c^92 + 2*c^91 + 2*c^88 + 2*c^87 + 2*c^86 
        + c^85 + 2*c^81 + 2*c^78 + 2*c^77 + c^75 + 2*c^74 + 2*c^70 + 2*c^69 + 
        2*c^68 + 2*c^67 + c^66 + c^63 + c^62 + c^61 + c^59 + c^58 + c^57 + c^56 
        + 2*c^55 + 2*c^53 + c^52 + c^51 + 2*c^50 + 2*c^49 + 2*c^48 + 2*c^46 + 
        2*c^44 + c^41 + 2*c^40 + 2*c^38 + c^35 + 2*c^33 + c^32 + c^31 + c^29 + 
        2*c^26 + 2*c^25 + c^24 + 2*c^23 + c^22 + c^21 + c^20 + 2*c^19 + c^18 + 
        2*c^17 + 2*c^16 + 2*c^15 + c^14 + c^13 + c^12 + c^9 + c^8 + 2*c^6 + c^5 
        + 2*c^4 + 1, 1>,
    <c^184 + c^183 + 2*c^182 + c^181 + 2*c^180 + c^179 + 2*c^178 + 2*c^177 + 
        2*c^174 + c^171 + 2*c^168 + c^167 + c^165 + 2*c^164 + c^160 + c^159 + 
        2*c^158 + c^157 + c^156 + 2*c^155 + 2*c^154 + c^153 + 2*c^152 + c^151 + 
        2*c^150 + c^148 + c^147 + c^144 + c^142 + 2*c^141 + 2*c^139 + 2*c^138 + 
        2*c^137 + c^136 + c^135 + 2*c^134 + c^133 + 2*c^132 + c^131 + c^130 + 
        c^129 + c^127 + c^125 + c^124 + c^122 + c^121 + c^120 + 2*c^116 + 
        2*c^114 + c^113 + c^112 + 2*c^110 + 2*c^109 + 2*c^105 + c^104 + 2*c^101 
        + 2*c^99 + 2*c^94 + 2*c^93 + c^92 + 2*c^91 + c^89 + 2*c^88 + 2*c^87 + 
        2*c^85 + c^83 + c^82 + 2*c^80 + 2*c^79 + c^78 + 2*c^77 + c^75 + c^74 + 
        2*c^71 + c^69 + c^68 + c^67 + c^66 + 2*c^65 + 2*c^64 + c^62 + 2*c^59 + 
        c^58 + 2*c^57 + c^53 + c^52 + 2*c^51 + c^50 + c^49 + 2*c^47 + 2*c^46 + 
        c^44 + 2*c^42 + c^40 + 2*c^39 + 2*c^38 + 2*c^37 + 2*c^36 + c^34 + 2*c^33
        + c^32 + 2*c^31 + c^30 + 2*c^29 + c^28 + c^26 + 2*c^25 + 2*c^23 + 2*c^22
        + 2*c^21 + 2*c^20 + 2*c^18 + 2*c^17 + c^16 + c^15 + c^14 + c^13 + 2*c^12
        + 2*c^10 + 2*c^8 + 2*c^7 + c^6 + 2*c^4 + 2, 1>,
    <c^263 + c^262 + 2*c^261 + c^257 + 2*c^255 + 2*c^253 + c^252 + 2*c^251 + 
        2*c^249 + c^248 + c^247 + 2*c^246 + c^245 + 2*c^244 + c^243 + 2*c^241 + 
        c^240 + c^237 + c^235 + c^234 + c^231 + 2*c^229 + c^228 + c^226 + 
        2*c^224 + c^223 + c^222 + 2*c^221 + c^216 + c^215 + c^214 + 2*c^212 + 
        c^211 + c^210 + c^207 + 2*c^206 + c^203 + 2*c^201 + c^200 + c^198 + 
        2*c^197 + 2*c^196 + 2*c^194 + c^190 + 2*c^185 + 2*c^182 + c^180 + c^179 
        + 2*c^178 + c^177 + c^176 + 2*c^175 + 2*c^174 + 2*c^173 + 2*c^172 + 
        c^169 + c^168 + 2*c^167 + c^166 + c^164 + 2*c^161 + c^160 + c^159 + 
        2*c^158 + c^156 + 2*c^155 + c^154 + 2*c^153 + 2*c^152 + 2*c^150 + c^148 
        + 2*c^147 + c^146 + c^145 + c^144 + c^143 + c^142 + c^141 + 2*c^140 + 
        2*c^139 + c^138 + c^137 + 2*c^136 + 2*c^135 + 2*c^133 + 2*c^132 + c^131 
        + 2*c^130 + 2*c^129 + 2*c^128 + c^127 + c^125 + 2*c^124 + 2*c^123 + 
        2*c^122 + c^121 + c^120 + c^119 + c^118 + c^117 + 2*c^116 + c^115 + 
        c^113 + c^112 + 2*c^111 + c^110 + 2*c^107 + c^105 + c^104 + c^102 + 
        2*c^100 + c^99 + 2*c^95 + c^93 + 2*c^92 + 2*c^90 + 2*c^89 + c^88 + c^87 
        + c^86 + c^85 + c^83 + c^81 + 2*c^80 + 2*c^77 + c^76 + 2*c^75 + c^73 + 
        c^72 + c^71 + c^70 + c^69 + 2*c^68 + 2*c^67 + 2*c^66 + c^65 + 2*c^63 + 
        c^61 + c^60 + c^59 + c^57 + c^56 + c^55 + 2*c^54 + 2*c^52 + c^51 + 
        2*c^50 + c^49 + 2*c^48 + c^46 + 2*c^43 + c^41 + c^40 + c^39 + 2*c^38 + 
        c^36 + 2*c^35 + c^34 + 2*c^33 + 2*c^32 + c^29 + c^27 + 2*c^26 + 2*c^25 +
        2*c^23 + c^22 + 2*c^20 + 2*c^17 + c^16 + 2*c^15 + 2*c^12 + 2*c^9 + 2*c^8
        + 2*c^5 + 2*c^4 + c^3 + c^2 + c + 2, 1>,
    <c^287 + c^286 + 2*c^284 + c^283 + c^282 + c^281 + c^279 + 2*c^278 + c^277 +
        c^276 + 2*c^274 + 2*c^270 + c^265 + c^264 + 2*c^263 + c^260 + c^257 + 
        c^254 + c^253 + 2*c^252 + c^250 + c^249 + c^248 + c^247 + 2*c^246 + 
        c^242 + 2*c^241 + 2*c^240 + 2*c^237 + 2*c^236 + 2*c^235 + c^233 + 
        2*c^232 + 2*c^231 + c^230 + 2*c^229 + c^224 + 2*c^222 + c^220 + 2*c^218 
        + c^217 + c^215 + 2*c^214 + c^213 + c^212 + 2*c^210 + 2*c^209 + c^207 + 
        c^206 + 2*c^205 + 2*c^198 + 2*c^196 + c^194 + c^193 + c^192 + c^191 + 
        c^190 + c^189 + 2*c^186 + 2*c^185 + c^184 + c^181 + c^180 + 2*c^179 + 
        c^178 + 2*c^177 + 2*c^176 + c^175 + 2*c^174 + c^173 + 2*c^171 + 2*c^170 
        + 2*c^169 + 2*c^168 + 2*c^167 + 2*c^166 + c^165 + 2*c^164 + c^163 + 
        2*c^162 + 2*c^161 + c^160 + 2*c^159 + 2*c^157 + c^155 + 2*c^153 + c^152 
        + c^151 + 2*c^150 + 2*c^149 + c^148 + c^146 + c^145 + 2*c^142 + c^141 + 
        c^140 + c^138 + 2*c^137 + 2*c^136 + c^135 + c^134 + c^133 + c^131 + 
        2*c^130 + 2*c^128 + 2*c^127 + c^126 + c^123 + 2*c^122 + 2*c^121 + c^120 
        + 2*c^119 + c^118 + c^117 + 2*c^116 + 2*c^115 + c^114 + 2*c^113 + 
        2*c^110 + c^109 + 2*c^108 + c^107 + 2*c^105 + 2*c^103 + 2*c^102 + c^100 
        + 2*c^99 + 2*c^97 + 2*c^95 + c^92 + c^91 + 2*c^90 + c^89 + 2*c^88 + 
        2*c^86 + c^85 + c^84 + 2*c^82 + c^81 + c^79 + c^77 + c^75 + c^74 + c^72 
        + c^71 + 2*c^68 + 2*c^65 + c^61 + 2*c^60 + 2*c^58 + c^56 + 2*c^55 + 
        2*c^54 + c^53 + c^52 + 2*c^51 + c^49 + 2*c^48 + c^43 + 2*c^42 + 2*c^40 +
        2*c^39 + c^36 + 2*c^35 + 2*c^34 + c^33 + 2*c^31 + 2*c^30 + c^28 + c^27 +
        2*c^26 + c^25 + c^22 + c^21 + c^19 + 2*c^18 + 2*c^17 + c^16 + 2*c^15 + 
        c^13 + 2*c^12 + c^10 + c^9 + c^8 + 2*c^6 + 2*c^5 + c^4 + c^2 + 1, 1>
        
Delta(11,11) mod 23:

<c, 185>,
    <c + 2, 92>,
    <c^2 + 2*c + 5, 1>,
    <c^2 + 10*c + 6, 1>,
    <c^2 + 17*c + 13, 1>,
    <c^8 + 6*c^7 + 18*c^6 + c^4 + 13*c^3 + c^2 + 11*c + 20, 1>,
    <c^23 + 4*c^22 + 12*c^21 + 10*c^20 + 19*c^19 + 4*c^18 + 10*c^17 + 8*c^16 + 
        6*c^15 + 14*c^14 + 14*c^13 + 17*c^12 + c^11 + 9*c^10 + 19*c^9 + 15*c^8 +
        7*c^7 + 17*c^6 + 18*c^4 + 4*c^3 + 5*c^2 + 2*c + 12, 1>,
    <c^27 + 6*c^26 + 19*c^25 + 2*c^24 + 17*c^23 + 15*c^21 + 6*c^20 + 15*c^19 + 
        4*c^18 + 8*c^17 + 14*c^16 + 17*c^15 + 15*c^14 + 14*c^13 + 13*c^12 + 
        19*c^11 + 14*c^10 + 9*c^9 + 7*c^8 + 8*c^7 + 8*c^6 + 14*c^5 + 3*c^4 + 
        11*c^3 + 13*c^2 + 20*c + 4, 1>,
    <c^84 + 21*c^83 + 12*c^82 + 13*c^81 + 19*c^80 + 22*c^79 + 11*c^78 + 4*c^77 +
        8*c^76 + 10*c^74 + 7*c^73 + 11*c^72 + 11*c^71 + 2*c^70 + 7*c^69 + 
        17*c^68 + 15*c^67 + 9*c^66 + 14*c^65 + c^64 + c^63 + 19*c^62 + 21*c^61 +
        7*c^60 + 17*c^59 + 8*c^58 + 3*c^56 + 13*c^55 + 14*c^54 + 9*c^53 + 2*c^52
        + 3*c^51 + 3*c^50 + 12*c^48 + 2*c^47 + 20*c^46 + 12*c^45 + 19*c^43 + 
        13*c^42 + 20*c^41 + 11*c^40 + 18*c^39 + c^38 + 8*c^37 + 21*c^35 + c^33 +
        11*c^32 + 12*c^31 + 10*c^30 + 11*c^29 + 12*c^28 + 18*c^27 + 15*c^26 + 
        2*c^25 + 18*c^24 + 16*c^23 + 8*c^22 + 17*c^21 + 22*c^20 + 12*c^19 + 
        2*c^18 + 4*c^17 + 6*c^16 + 12*c^15 + 14*c^14 + 5*c^13 + 7*c^12 + 3*c^11 
        + 22*c^10 + 22*c^9 + 10*c^8 + 6*c^7 + 19*c^6 + 22*c^5 + 21*c^4 + 5*c^3 +
        19*c^2 + 14*c + 19, 1>,
    <c^115 + 6*c^114 + 9*c^113 + 2*c^112 + 11*c^111 + 19*c^110 + 20*c^109 + 
        12*c^108 + 18*c^107 + 4*c^106 + 21*c^104 + 16*c^103 + 11*c^102 + 
        20*c^101 + 4*c^100 + 8*c^99 + 16*c^98 + 12*c^97 + 16*c^96 + 12*c^95 + 
        20*c^94 + 5*c^93 + 21*c^92 + 20*c^91 + 8*c^90 + 5*c^89 + 14*c^88 + 
        22*c^87 + 12*c^86 + 20*c^85 + 5*c^84 + 13*c^82 + 18*c^81 + 22*c^80 + 
        15*c^79 + 15*c^78 + 14*c^77 + 18*c^76 + c^75 + 4*c^74 + c^73 + 7*c^72 + 
        19*c^71 + 22*c^70 + 12*c^69 + 20*c^68 + 5*c^67 + 6*c^66 + 9*c^65 + 
        14*c^64 + 12*c^63 + 18*c^62 + 15*c^61 + 5*c^60 + 22*c^59 + 2*c^58 + 
        14*c^57 + 2*c^56 + 6*c^55 + 9*c^54 + 5*c^53 + 17*c^52 + 16*c^50 + 
        22*c^49 + 21*c^48 + 18*c^47 + 21*c^46 + 15*c^45 + 13*c^44 + 12*c^42 + 
        22*c^41 + 15*c^40 + 7*c^39 + 4*c^38 + 14*c^37 + 16*c^36 + 10*c^35 + 
        5*c^34 + 11*c^33 + 11*c^32 + 21*c^31 + 18*c^30 + 5*c^29 + 3*c^28 + 
        5*c^27 + 5*c^26 + 13*c^25 + 22*c^24 + 22*c^22 + 18*c^21 + 21*c^20 + 
        15*c^19 + 6*c^18 + 21*c^17 + 6*c^16 + 5*c^15 + 12*c^14 + 15*c^13 + 
        17*c^12 + 20*c^11 + 5*c^10 + 7*c^9 + 22*c^8 + 12*c^7 + 18*c^6 + 10*c^5 +
        18*c^4 + 20*c^3 + 17*c^2 + 16*c + 10, 1>,
    <c^178 + 16*c^177 + 14*c^176 + 12*c^175 + 4*c^174 + 21*c^173 + 20*c^172 + 
        20*c^171 + 3*c^170 + 7*c^169 + 16*c^168 + 7*c^167 + 11*c^166 + 12*c^165 
        + 14*c^164 + 6*c^163 + 6*c^162 + 6*c^161 + 13*c^160 + 14*c^159 + 
        14*c^158 + 15*c^157 + c^156 + 17*c^155 + 2*c^153 + c^152 + 13*c^151 + 
        14*c^150 + 11*c^149 + 17*c^148 + 2*c^147 + 20*c^146 + 16*c^145 + 6*c^144
        + 9*c^143 + 2*c^142 + 18*c^141 + 20*c^140 + 6*c^139 + 4*c^138 + 13*c^137
        + 17*c^136 + 9*c^135 + 20*c^134 + 13*c^133 + 21*c^132 + 10*c^131 + 
        14*c^130 + 17*c^129 + 21*c^128 + 17*c^127 + 11*c^126 + 13*c^125 + 
        6*c^124 + 13*c^123 + 17*c^122 + 21*c^121 + 18*c^120 + 16*c^119 + 6*c^118
        + 15*c^117 + 13*c^116 + 15*c^115 + 7*c^114 + 14*c^113 + 13*c^112 + 
        13*c^111 + 4*c^110 + c^108 + 11*c^107 + 18*c^106 + 6*c^105 + 21*c^104 + 
        8*c^103 + 22*c^102 + 5*c^101 + 6*c^100 + 5*c^99 + 12*c^98 + 4*c^97 + 
        21*c^96 + 6*c^95 + 16*c^94 + 12*c^93 + 12*c^92 + 8*c^91 + 5*c^90 + 
        7*c^89 + 11*c^88 + 3*c^87 + 10*c^86 + 20*c^85 + 14*c^84 + 7*c^83 + 
        22*c^82 + 9*c^81 + 20*c^80 + 3*c^79 + 10*c^78 + 13*c^77 + 8*c^76 + 
        6*c^75 + 19*c^74 + 19*c^73 + 22*c^72 + 15*c^71 + 17*c^70 + 2*c^69 + 
        20*c^68 + c^67 + 12*c^66 + 3*c^65 + 5*c^64 + 18*c^63 + 16*c^62 + 12*c^61
        + 3*c^60 + 14*c^59 + 5*c^58 + 16*c^57 + 10*c^56 + 12*c^55 + 17*c^53 + 
        5*c^52 + c^51 + 10*c^50 + 8*c^49 + 12*c^48 + 7*c^47 + 17*c^46 + 2*c^45 +
        c^44 + 9*c^43 + 4*c^42 + 6*c^41 + 17*c^40 + 3*c^39 + 4*c^38 + 20*c^37 + 
        17*c^36 + 20*c^35 + 22*c^34 + 17*c^33 + 17*c^32 + 4*c^31 + 12*c^30 + 
        7*c^28 + 13*c^27 + 9*c^26 + 17*c^25 + 3*c^24 + 17*c^23 + 5*c^22 + 7*c^21
        + 4*c^20 + 4*c^19 + 14*c^18 + 20*c^17 + 2*c^16 + 11*c^15 + 7*c^14 + c^11
        + 16*c^10 + 22*c^9 + 21*c^7 + 22*c^6 + 20*c^5 + 21*c^4 + 6*c^3 + 12*c + 
        7, 1>,
    <c^295 + 4*c^294 + 3*c^293 + c^292 + 16*c^291 + 8*c^290 + 8*c^289 + 2*c^288 
        + 3*c^287 + 12*c^286 + 11*c^285 + 2*c^284 + 20*c^283 + 20*c^281 + 
        20*c^280 + 17*c^279 + 7*c^278 + 13*c^277 + 2*c^275 + 22*c^274 + 19*c^273
        + 18*c^272 + 14*c^271 + 4*c^270 + 6*c^269 + 19*c^268 + 15*c^267 + 
        14*c^266 + 8*c^265 + 5*c^264 + 19*c^263 + 10*c^262 + 6*c^261 + c^260 + 
        20*c^259 + 7*c^258 + 7*c^257 + 9*c^256 + c^255 + 6*c^254 + 15*c^253 + 
        4*c^252 + 20*c^251 + 13*c^250 + 8*c^249 + 6*c^248 + c^247 + 21*c^246 + 
        8*c^245 + 13*c^244 + 15*c^243 + 14*c^242 + 22*c^241 + 17*c^240 + 
        16*c^239 + 5*c^238 + 15*c^237 + 2*c^236 + 18*c^235 + 3*c^234 + 11*c^231 
        + 5*c^230 + 11*c^229 + 22*c^228 + 7*c^227 + 21*c^226 + 18*c^225 + 
        18*c^224 + 8*c^223 + 9*c^222 + 14*c^221 + 10*c^220 + 10*c^219 + 7*c^218 
        + c^217 + 10*c^216 + 14*c^215 + 16*c^214 + 9*c^213 + 20*c^212 + 20*c^211
        + 5*c^210 + 22*c^209 + 21*c^207 + 11*c^206 + 11*c^205 + c^204 + 7*c^203 
        + 4*c^202 + 22*c^201 + 10*c^200 + 13*c^199 + 3*c^198 + c^197 + 20*c^195 
        + 8*c^194 + 19*c^193 + 15*c^192 + 19*c^191 + 14*c^190 + 21*c^189 + 
        15*c^188 + 14*c^187 + 14*c^186 + 8*c^185 + 15*c^184 + 6*c^183 + 21*c^182
        + 16*c^181 + 16*c^180 + 17*c^179 + 7*c^178 + 13*c^177 + 16*c^176 + 
        21*c^175 + 9*c^174 + 17*c^173 + 6*c^172 + 11*c^171 + 16*c^170 + 9*c^169 
        + 18*c^168 + 14*c^167 + 8*c^166 + 11*c^165 + 9*c^164 + 8*c^163 + 
        15*c^162 + 12*c^160 + 21*c^159 + 8*c^158 + 15*c^157 + c^156 + 4*c^155 + 
        10*c^154 + 16*c^153 + 14*c^152 + c^151 + 22*c^150 + 9*c^149 + 7*c^148 + 
        15*c^147 + 8*c^146 + 2*c^145 + 7*c^144 + 20*c^143 + 11*c^142 + c^141 + 
        12*c^140 + 19*c^139 + 2*c^138 + 14*c^137 + 20*c^136 + 12*c^135 + 
        14*c^134 + 5*c^133 + 10*c^132 + 14*c^131 + 16*c^130 + 14*c^129 + 3*c^128
        + c^126 + 12*c^125 + 10*c^124 + 12*c^123 + 3*c^122 + 21*c^121 + 6*c^120 
        + 11*c^119 + 2*c^118 + 12*c^117 + 16*c^116 + 20*c^115 + 15*c^114 + 
        22*c^113 + 8*c^112 + 3*c^111 + 4*c^110 + 12*c^109 + 15*c^108 + 16*c^107 
        + c^106 + 3*c^105 + 8*c^104 + 6*c^103 + 14*c^102 + 8*c^101 + 20*c^100 + 
        8*c^99 + 11*c^97 + 17*c^96 + 10*c^95 + 11*c^94 + 11*c^93 + 22*c^92 + 
        16*c^91 + c^90 + 18*c^89 + 4*c^88 + 11*c^87 + 21*c^86 + 3*c^85 + 10*c^84
        + 8*c^83 + 19*c^82 + 21*c^81 + c^80 + 19*c^79 + 11*c^78 + c^77 + 19*c^76
        + 10*c^75 + 15*c^74 + 7*c^73 + 15*c^71 + 19*c^70 + 20*c^69 + 21*c^68 + 
        22*c^67 + 4*c^66 + 22*c^65 + 13*c^64 + 5*c^63 + 12*c^62 + 12*c^61 + 
        21*c^60 + 4*c^59 + 12*c^58 + 20*c^57 + 4*c^56 + 20*c^55 + 10*c^54 + 
        11*c^53 + 6*c^52 + 7*c^51 + 9*c^50 + 12*c^49 + 21*c^48 + 21*c^47 + 
        20*c^46 + 20*c^45 + 21*c^44 + 2*c^43 + 21*c^42 + 7*c^41 + c^40 + 7*c^39 
        + 20*c^38 + 17*c^37 + 9*c^36 + 7*c^35 + 7*c^34 + 21*c^33 + 5*c^32 + 
        17*c^31 + 2*c^30 + 19*c^29 + 2*c^28 + 13*c^27 + 21*c^25 + 7*c^24 + 
        10*c^23 + 18*c^22 + 11*c^21 + 14*c^20 + 9*c^19 + 18*c^18 + 6*c^17 + 
        10*c^16 + 11*c^14 + 18*c^13 + 14*c^12 + c^11 + 12*c^10 + 12*c^9 + 7*c^8 
        + 16*c^7 + 5*c^6 + 21*c^5 + 16*c^4 + 15*c^3 + 9*c^2 + 13*c + 19, 1>
        
Delta(11,11) mod 89:

<c, 185>,
    <c + 2, 92>,
    <c + 55, 1>,
    <c^33 + 73*c^32 + 61*c^31 + 48*c^30 + 26*c^29 + 59*c^28 + 17*c^27 + 30*c^26 
        + 81*c^25 + c^24 + 85*c^23 + 88*c^22 + 8*c^21 + 21*c^20 + 45*c^19 + 
        75*c^18 + 16*c^17 + 42*c^16 + 46*c^15 + 39*c^14 + 70*c^13 + 46*c^12 + 
        85*c^11 + 80*c^10 + 73*c^9 + 57*c^8 + 70*c^7 + 44*c^6 + 40*c^5 + 63*c^4 
        + 11*c^3 + 26*c^2 + 22*c + 30, 1>,
    <c^39 + 2*c^38 + 17*c^37 + 11*c^36 + 24*c^35 + 57*c^34 + 2*c^33 + 40*c^32 + 
        61*c^31 + 62*c^30 + 63*c^29 + 67*c^28 + 84*c^27 + c^26 + 45*c^25 + 
        58*c^24 + 61*c^23 + 66*c^22 + 39*c^21 + 54*c^20 + 65*c^19 + 50*c^18 + 
        87*c^17 + 35*c^16 + 20*c^15 + 15*c^14 + 47*c^13 + 11*c^12 + 56*c^11 + 
        82*c^10 + 85*c^9 + 85*c^8 + 88*c^7 + 86*c^6 + 29*c^5 + 7*c^4 + 13*c^3 + 
        70*c^2 + 61*c + 48, 1>,
    <c^58 + 54*c^57 + 47*c^56 + 23*c^55 + 41*c^54 + 5*c^53 + 51*c^52 + 38*c^51 +
        36*c^50 + 78*c^49 + 7*c^48 + 45*c^47 + 76*c^46 + 48*c^45 + 83*c^44 + 
        45*c^43 + 8*c^42 + 70*c^41 + 52*c^40 + 55*c^39 + 70*c^38 + 18*c^37 + 
        21*c^36 + 44*c^35 + 20*c^34 + 82*c^33 + 32*c^32 + 57*c^31 + 57*c^30 + 
        62*c^29 + 57*c^28 + 28*c^27 + 13*c^26 + 15*c^25 + 11*c^24 + 56*c^23 + 
        48*c^22 + 64*c^21 + 59*c^20 + 35*c^19 + 44*c^18 + 8*c^17 + 87*c^16 + 
        37*c^15 + 18*c^14 + 57*c^13 + 21*c^12 + 29*c^11 + 30*c^10 + 52*c^9 + 
        50*c^8 + 78*c^7 + 59*c^6 + 9*c^5 + 9*c^4 + 26*c^3 + 25*c^2 + 43*c + 48, 
    1>,
    <c^605 + 77*c^604 + 19*c^603 + 24*c^602 + 40*c^601 + 9*c^600 + 40*c^599 + 
        51*c^598 + 45*c^597 + 45*c^596 + 83*c^595 + 65*c^594 + 86*c^593 + 
        10*c^592 + 40*c^591 + 48*c^590 + 65*c^589 + 85*c^588 + 30*c^587 + 
        41*c^586 + 24*c^585 + 24*c^584 + 67*c^583 + 63*c^582 + 36*c^581 + 
        79*c^580 + 85*c^579 + 25*c^578 + 30*c^577 + 16*c^576 + 35*c^575 + 
        83*c^574 + 29*c^573 + 46*c^572 + 66*c^571 + 69*c^570 + 45*c^569 + 
        45*c^568 + 85*c^567 + 7*c^566 + 85*c^565 + 12*c^564 + 50*c^563 + 
        52*c^562 + 47*c^561 + 45*c^560 + 16*c^559 + 81*c^558 + 54*c^557 + 
        31*c^555 + 44*c^554 + 20*c^553 + 6*c^552 + 25*c^551 + 23*c^550 + 
        27*c^549 + 46*c^548 + 46*c^547 + 57*c^546 + 7*c^545 + 34*c^544 + 
        69*c^543 + 84*c^542 + 69*c^541 + 36*c^540 + 60*c^539 + 74*c^538 + 
        29*c^537 + 63*c^536 + 40*c^535 + 66*c^534 + 75*c^533 + 65*c^532 + 
        40*c^531 + 68*c^530 + 38*c^529 + 33*c^528 + 38*c^527 + 49*c^526 + 
        54*c^525 + 6*c^524 + 51*c^523 + 76*c^522 + 59*c^521 + 39*c^520 + 
        36*c^519 + 78*c^518 + 51*c^517 + 65*c^516 + 6*c^514 + 85*c^513 + c^512 +
        62*c^511 + 40*c^510 + 40*c^509 + 30*c^507 + 50*c^506 + 9*c^505 + 
        72*c^504 + 63*c^503 + 67*c^502 + 67*c^501 + 47*c^500 + 61*c^499 + 
        33*c^498 + 18*c^497 + 70*c^496 + 81*c^495 + 74*c^494 + 11*c^493 + 
        58*c^492 + 16*c^491 + 15*c^490 + 2*c^489 + 77*c^488 + 36*c^487 + 
        50*c^486 + 50*c^485 + 68*c^484 + 4*c^483 + 53*c^482 + 66*c^481 + 
        71*c^480 + 30*c^479 + 47*c^478 + 85*c^477 + 8*c^476 + 18*c^475 + 
        23*c^474 + 12*c^473 + 21*c^472 + 55*c^471 + 64*c^470 + 54*c^469 + 
        36*c^468 + 25*c^467 + 13*c^466 + 82*c^465 + 59*c^464 + 47*c^463 + 
        70*c^462 + 41*c^461 + 42*c^460 + 78*c^459 + 57*c^458 + 7*c^457 + 
        48*c^456 + 43*c^455 + 53*c^454 + 38*c^453 + 79*c^452 + 28*c^451 + 
        57*c^450 + 31*c^449 + 78*c^448 + 52*c^447 + 64*c^446 + 88*c^445 + 
        82*c^444 + 21*c^443 + 44*c^442 + 55*c^441 + 86*c^440 + 58*c^439 + 
        8*c^438 + 54*c^437 + 71*c^436 + 71*c^435 + 77*c^434 + 44*c^433 + 
        86*c^432 + 83*c^431 + 60*c^430 + 58*c^429 + 71*c^428 + 72*c^427 + 
        37*c^426 + 70*c^425 + 45*c^424 + 59*c^423 + 85*c^422 + 51*c^421 + 
        14*c^420 + 58*c^419 + 82*c^418 + 72*c^417 + 25*c^416 + 63*c^415 + 
        12*c^414 + 49*c^413 + 55*c^412 + 65*c^411 + 31*c^410 + 16*c^409 + 
        30*c^408 + 26*c^407 + 14*c^406 + 46*c^405 + 35*c^404 + 40*c^403 + 
        65*c^402 + 64*c^401 + 31*c^400 + 6*c^399 + 14*c^398 + 66*c^397 + 
        76*c^396 + 30*c^395 + 45*c^394 + 52*c^393 + 39*c^392 + 6*c^391 + 9*c^390
        + 80*c^389 + 66*c^388 + 65*c^387 + 10*c^386 + 67*c^385 + 47*c^384 + 
        42*c^383 + 6*c^382 + 47*c^381 + 58*c^380 + 14*c^379 + 86*c^378 + 
        35*c^377 + 73*c^376 + 81*c^375 + 10*c^374 + 47*c^373 + 78*c^372 + 
        30*c^371 + 61*c^370 + 18*c^369 + 19*c^368 + 32*c^367 + 35*c^366 + 
        26*c^365 + 47*c^364 + 26*c^363 + 81*c^362 + 71*c^361 + 56*c^360 + 
        40*c^359 + 52*c^358 + 30*c^357 + 71*c^356 + 16*c^355 + 27*c^354 + 
        46*c^353 + 2*c^352 + 79*c^351 + 87*c^350 + 76*c^349 + 74*c^348 + 
        69*c^347 + 78*c^346 + 6*c^345 + 9*c^344 + 42*c^343 + 61*c^342 + 67*c^341
        + 3*c^340 + 28*c^339 + 73*c^338 + 56*c^337 + 22*c^336 + 81*c^335 + 
        72*c^334 + 23*c^333 + 28*c^332 + 13*c^331 + 62*c^330 + 26*c^329 + 
        30*c^328 + 71*c^327 + 52*c^326 + 43*c^325 + 30*c^324 + 19*c^323 + 
        41*c^322 + 16*c^321 + 60*c^320 + 6*c^319 + 6*c^318 + 13*c^317 + 27*c^316
        + 76*c^315 + 60*c^314 + 43*c^313 + 73*c^312 + 4*c^311 + 46*c^310 + 
        16*c^309 + 86*c^308 + 87*c^307 + 56*c^306 + 62*c^305 + 7*c^304 + 
        51*c^303 + 87*c^302 + 88*c^301 + 24*c^300 + 40*c^299 + 12*c^298 + 
        75*c^297 + 69*c^296 + 67*c^295 + 87*c^294 + 9*c^293 + 15*c^292 + 
        11*c^291 + 4*c^290 + 42*c^289 + 48*c^288 + 49*c^287 + 21*c^286 + 
        57*c^285 + 87*c^284 + 54*c^283 + 25*c^282 + 49*c^281 + 76*c^280 + 
        77*c^279 + 48*c^278 + 18*c^277 + 80*c^276 + 75*c^275 + 62*c^274 + 
        84*c^273 + 22*c^272 + 32*c^271 + 73*c^269 + 66*c^268 + 81*c^267 + 
        70*c^266 + 20*c^265 + 38*c^264 + 83*c^263 + 2*c^262 + 35*c^261 + 
        57*c^260 + 55*c^259 + 67*c^258 + 70*c^256 + 14*c^255 + 10*c^254 + 
        9*c^253 + 62*c^252 + 28*c^251 + 4*c^250 + 67*c^249 + 84*c^248 + 29*c^247
        + 6*c^246 + 55*c^245 + 37*c^244 + 44*c^243 + 72*c^242 + 16*c^241 + 
        88*c^240 + 5*c^239 + 85*c^238 + 41*c^237 + 70*c^236 + 57*c^235 + 
        61*c^234 + 69*c^233 + 3*c^232 + 67*c^231 + 10*c^230 + 83*c^229 + 
        73*c^228 + 73*c^227 + 83*c^226 + 81*c^225 + 85*c^224 + 61*c^223 + 
        3*c^222 + 16*c^221 + c^220 + 5*c^219 + 21*c^218 + 32*c^217 + 24*c^216 + 
        11*c^215 + 63*c^214 + 31*c^213 + 21*c^212 + 12*c^211 + 64*c^210 + 
        78*c^209 + 25*c^208 + 15*c^207 + 52*c^206 + 35*c^205 + 4*c^204 + 
        41*c^203 + 70*c^202 + 64*c^201 + 45*c^200 + 55*c^199 + 62*c^198 + 
        13*c^196 + 45*c^195 + 63*c^194 + 32*c^193 + 86*c^192 + 43*c^191 + 
        44*c^190 + 38*c^189 + 70*c^188 + 49*c^187 + 3*c^186 + 29*c^185 + 
        62*c^184 + 33*c^183 + 31*c^182 + 8*c^181 + 33*c^180 + 12*c^179 + 
        41*c^178 + 69*c^177 + 15*c^176 + 86*c^175 + 24*c^174 + 76*c^173 + 
        74*c^172 + 54*c^171 + 84*c^170 + 74*c^169 + 25*c^168 + 56*c^167 + 
        41*c^166 + 60*c^165 + 50*c^164 + 88*c^163 + 66*c^162 + 14*c^161 + 
        76*c^160 + 58*c^159 + 7*c^158 + 57*c^157 + 2*c^156 + 16*c^155 + 43*c^154
        + 29*c^153 + 65*c^152 + 64*c^151 + 10*c^150 + 59*c^149 + 21*c^148 + 
        41*c^147 + 9*c^146 + 38*c^145 + 76*c^144 + 16*c^143 + 5*c^142 + 57*c^141
        + 24*c^140 + 64*c^139 + 45*c^138 + 69*c^137 + 34*c^136 + 48*c^135 + 
        39*c^134 + 17*c^133 + 36*c^132 + 26*c^131 + 28*c^130 + 26*c^129 + 
        59*c^128 + 72*c^127 + 40*c^126 + 28*c^125 + 85*c^124 + 11*c^123 + 
        65*c^122 + 14*c^120 + 41*c^119 + 11*c^118 + 80*c^117 + 24*c^116 + 
        26*c^115 + 60*c^114 + 65*c^113 + 55*c^112 + 86*c^111 + 9*c^110 + 
        55*c^109 + 68*c^108 + 59*c^107 + 49*c^106 + 35*c^105 + 28*c^104 + 
        23*c^103 + 24*c^102 + 57*c^101 + 13*c^100 + 75*c^99 + 56*c^98 + 53*c^97 
        + 52*c^96 + 67*c^95 + 53*c^94 + 2*c^93 + 28*c^92 + 43*c^91 + 67*c^90 + 
        21*c^89 + 24*c^88 + 53*c^87 + 20*c^86 + 3*c^85 + 7*c^84 + 20*c^83 + 
        62*c^82 + 40*c^81 + 74*c^80 + 3*c^79 + 78*c^78 + 41*c^77 + 74*c^76 + 
        31*c^75 + 24*c^74 + 32*c^73 + 29*c^72 + 11*c^71 + 75*c^70 + 34*c^69 + 
        15*c^68 + 64*c^67 + 7*c^66 + 7*c^65 + 56*c^64 + 37*c^63 + 59*c^62 + 
        75*c^61 + 63*c^60 + 47*c^59 + 2*c^58 + 69*c^57 + 36*c^56 + 22*c^55 + 
        80*c^54 + 47*c^53 + 51*c^52 + 9*c^51 + 77*c^50 + 66*c^49 + 57*c^48 + 
        11*c^47 + 75*c^46 + 21*c^45 + 25*c^44 + 15*c^43 + 77*c^42 + 64*c^41 + 
        50*c^40 + 75*c^39 + 30*c^38 + 66*c^37 + 53*c^36 + 23*c^35 + 40*c^34 + 
        66*c^33 + 50*c^32 + 45*c^31 + 66*c^30 + 55*c^29 + 64*c^28 + 2*c^27 + 
        69*c^26 + 33*c^25 + 62*c^24 + 53*c^23 + 51*c^22 + 86*c^21 + 45*c^20 + 
        42*c^19 + 74*c^18 + 60*c^17 + 58*c^16 + 48*c^15 + 55*c^14 + 62*c^13 + 
        6*c^12 + 11*c^11 + 84*c^10 + 25*c^9 + 82*c^8 + 38*c^7 + 38*c^6 + 39*c^5 
        + 78*c^4 + 86*c^3 + 68*c^2 + 70*c + 17, 1>
        
Delta(11,11) mod 683:

<c + 2, 91>,
    <c^10 + 399*c^9 + 487*c^8 + 647*c^7 + 610*c^6 + 70*c^5 + 643*c^4 + 305*c^3 +
        346*c^2 + 544*c + 276, 1>,
    <c^13 + 329*c^12 + 358*c^11 + 669*c^10 + 519*c^9 + 594*c^8 + 84*c^7 + 23*c^6
        + 125*c^5 + 169*c^4 + 600*c^3 + 411*c^2 + 151*c + 258, 1>,
    <c^15 + 652*c^14 + 108*c^13 + 252*c^12 + 569*c^11 + 504*c^10 + 71*c^9 + 
        389*c^8 + 536*c^7 + 319*c^6 + 341*c^5 + 254*c^4 + 623*c^3 + 441*c^2 + 
        669*c + 83, 1>,
    <c^17 + 134*c^16 + 193*c^15 + 538*c^14 + 10*c^13 + 72*c^12 + 370*c^11 + 
        60*c^10 + 226*c^9 + 440*c^8 + 288*c^7 + 359*c^6 + 113*c^5 + 448*c^4 + 
        553*c^3 + 401*c^2 + 43*c + 323, 1>,
    <c^18 + 646*c^17 + 151*c^16 + 84*c^15 + 590*c^14 + 681*c^13 + 20*c^12 + 
        419*c^11 + 11*c^10 + 96*c^9 + 212*c^8 + 665*c^7 + 391*c^6 + 10*c^5 + 
        144*c^4 + 5*c^3 + 340*c^2 + 583*c + 14, 1>,
    <c^48 + 567*c^47 + 73*c^46 + 490*c^45 + 193*c^44 + 449*c^43 + 24*c^42 + 
        252*c^41 + 99*c^40 + 663*c^39 + 414*c^38 + 262*c^37 + 466*c^36 + 
        202*c^35 + 669*c^34 + 586*c^33 + 528*c^32 + 571*c^31 + 113*c^30 + 
        17*c^29 + 13*c^28 + 27*c^27 + 239*c^26 + 208*c^25 + 334*c^24 + 251*c^23 
        + 155*c^22 + 291*c^21 + 221*c^20 + 295*c^19 + 519*c^18 + 153*c^17 + 
        132*c^16 + 619*c^15 + 441*c^14 + 352*c^13 + 520*c^12 + 86*c^11 + 
        354*c^10 + 49*c^9 + 679*c^8 + 283*c^7 + 177*c^6 + 12*c^5 + 344*c^4 + 
        398*c^3 + 648*c^2 + 283*c + 543, 1>,
    <c^97 + 539*c^96 + 679*c^95 + 204*c^94 + 613*c^93 + 459*c^92 + 241*c^91 + 
        380*c^90 + 487*c^89 + 468*c^88 + 640*c^87 + 20*c^86 + 90*c^85 + 488*c^84
        + 588*c^83 + 466*c^82 + 527*c^81 + 207*c^80 + 272*c^79 + 587*c^78 + 
        388*c^77 + 598*c^76 + 268*c^75 + 257*c^74 + 277*c^73 + 535*c^72 + 
        205*c^71 + 636*c^70 + 443*c^69 + c^68 + 117*c^67 + 64*c^66 + 431*c^65 + 
        242*c^64 + 57*c^63 + 558*c^62 + 532*c^61 + 46*c^60 + 60*c^59 + 340*c^58 
        + 673*c^57 + 61*c^56 + 473*c^55 + 235*c^54 + 186*c^53 + 594*c^52 + 
        640*c^51 + 633*c^50 + 480*c^49 + 28*c^48 + 524*c^47 + 51*c^46 + 524*c^45
        + 88*c^44 + 321*c^43 + 102*c^42 + 186*c^41 + 113*c^40 + 214*c^39 + 
        192*c^38 + 587*c^37 + 484*c^36 + 557*c^35 + 387*c^34 + 618*c^33 + 
        156*c^32 + 340*c^31 + 221*c^30 + 44*c^29 + 340*c^28 + 221*c^27 + 
        517*c^26 + 653*c^25 + 73*c^24 + 143*c^23 + 321*c^22 + 3*c^21 + 415*c^20 
        + 105*c^19 + 296*c^18 + 307*c^17 + 413*c^16 + 138*c^15 + 483*c^14 + 
        38*c^13 + 599*c^12 + 544*c^11 + 41*c^10 + 362*c^9 + 139*c^8 + 152*c^7 + 
        252*c^6 + 335*c^5 + 573*c^4 + 93*c^3 + 500*c^2 + 415*c + 587, 1>,
    <c^704 + 308*c^703 + 67*c^702 + 613*c^701 + 129*c^700 + 570*c^699 + 
        619*c^698 + 106*c^697 + 610*c^696 + 450*c^695 + 67*c^694 + 476*c^693 + 
        632*c^692 + 554*c^691 + 583*c^690 + 507*c^689 + 526*c^688 + 145*c^687 + 
        122*c^686 + 442*c^685 + 555*c^684 + 163*c^683 + 206*c^682 + 532*c^681 + 
        253*c^680 + 596*c^679 + 181*c^678 + 366*c^677 + 285*c^676 + 288*c^675 + 
        109*c^674 + 539*c^673 + 124*c^672 + 66*c^671 + 104*c^670 + 14*c^669 + 
        127*c^668 + 542*c^667 + 306*c^666 + 249*c^665 + 569*c^664 + 445*c^663 + 
        342*c^662 + 262*c^661 + 626*c^660 + 105*c^659 + 379*c^658 + 585*c^657 + 
        624*c^656 + 353*c^655 + 219*c^654 + 608*c^653 + 113*c^652 + 121*c^651 + 
        30*c^650 + 487*c^649 + 146*c^648 + 357*c^647 + 482*c^646 + 491*c^645 + 
        161*c^644 + 105*c^643 + 213*c^642 + 101*c^641 + 72*c^640 + 438*c^639 + 
        222*c^638 + 18*c^637 + 215*c^636 + 215*c^635 + 222*c^634 + 49*c^633 + 
        188*c^632 + 303*c^631 + 23*c^630 + 140*c^629 + 547*c^628 + 9*c^627 + 
        506*c^626 + 606*c^625 + 629*c^624 + 316*c^623 + 31*c^622 + 590*c^621 + 
        131*c^620 + 480*c^619 + 213*c^618 + 587*c^617 + 512*c^616 + 337*c^615 + 
        187*c^614 + 45*c^613 + 75*c^612 + 600*c^611 + 177*c^610 + 10*c^609 + 
        395*c^608 + 669*c^607 + 474*c^606 + 391*c^605 + 425*c^604 + 619*c^603 + 
        578*c^602 + 76*c^601 + 201*c^600 + 227*c^599 + 400*c^598 + 271*c^597 + 
        170*c^596 + 260*c^595 + 220*c^594 + 572*c^593 + 8*c^592 + 680*c^591 + 
        344*c^590 + 100*c^589 + 583*c^588 + 15*c^587 + 522*c^585 + 79*c^584 + 
        174*c^583 + 680*c^582 + 52*c^581 + 634*c^580 + 342*c^579 + 246*c^578 + 
        163*c^577 + 73*c^576 + 71*c^575 + 47*c^574 + 549*c^573 + 580*c^572 + 
        671*c^571 + 442*c^570 + 514*c^569 + 185*c^568 + 119*c^567 + 524*c^566 + 
        566*c^565 + 303*c^564 + 529*c^563 + 374*c^562 + 455*c^561 + 439*c^560 + 
        565*c^559 + 225*c^558 + 643*c^557 + 497*c^556 + 8*c^555 + 459*c^554 + 
        39*c^553 + 621*c^552 + 90*c^551 + 428*c^550 + 671*c^549 + 600*c^548 + 
        47*c^547 + 251*c^546 + 13*c^545 + 287*c^544 + 66*c^543 + 241*c^542 + 
        672*c^541 + 660*c^540 + 159*c^539 + 10*c^538 + 484*c^537 + 95*c^536 + 
        275*c^535 + 346*c^534 + 656*c^533 + 222*c^532 + 646*c^531 + 366*c^530 + 
        289*c^529 + 40*c^528 + 532*c^527 + 35*c^526 + 16*c^525 + 147*c^524 + 
        468*c^523 + 408*c^522 + 356*c^521 + 558*c^520 + 478*c^519 + 403*c^518 + 
        465*c^517 + 461*c^516 + 588*c^515 + 452*c^514 + 283*c^513 + 303*c^512 + 
        470*c^511 + 668*c^510 + 414*c^509 + 134*c^508 + 111*c^507 + 547*c^506 + 
        486*c^505 + 270*c^504 + 479*c^503 + 228*c^502 + 296*c^501 + 117*c^500 + 
        175*c^499 + 264*c^498 + 648*c^497 + 642*c^496 + 249*c^495 + 268*c^494 + 
        26*c^493 + 18*c^492 + 183*c^491 + 674*c^490 + 92*c^489 + 65*c^488 + 
        208*c^487 + 2*c^486 + 241*c^485 + 675*c^484 + 156*c^483 + 445*c^482 + 
        69*c^481 + 482*c^480 + 472*c^479 + 305*c^478 + 490*c^477 + 54*c^476 + 
        355*c^475 + 559*c^474 + 301*c^473 + 605*c^472 + 244*c^471 + 45*c^470 + 
        643*c^469 + 211*c^468 + 566*c^467 + 219*c^466 + 543*c^465 + 226*c^464 + 
        164*c^463 + 486*c^462 + 70*c^461 + 417*c^460 + 571*c^459 + 522*c^458 + 
        168*c^457 + 160*c^456 + 41*c^455 + 26*c^454 + 402*c^453 + 556*c^452 + 
        99*c^451 + 308*c^450 + 375*c^449 + 95*c^448 + 66*c^447 + 588*c^446 + 
        476*c^445 + 650*c^444 + 311*c^443 + 134*c^442 + 622*c^441 + 391*c^440 + 
        92*c^439 + 248*c^438 + 77*c^437 + 648*c^436 + 5*c^435 + 433*c^434 + 
        522*c^433 + 664*c^432 + 146*c^431 + 104*c^430 + 30*c^429 + 228*c^428 + 
        543*c^427 + 405*c^426 + 445*c^425 + 505*c^424 + 167*c^423 + 484*c^422 + 
        434*c^421 + 654*c^420 + 429*c^419 + 59*c^418 + 437*c^417 + 204*c^416 + 
        681*c^415 + 112*c^414 + 274*c^413 + 35*c^412 + 635*c^411 + 129*c^410 + 
        659*c^409 + 311*c^408 + 27*c^407 + 247*c^406 + 418*c^405 + 182*c^404 + 
        645*c^403 + 289*c^402 + 564*c^401 + 63*c^400 + 370*c^399 + 589*c^398 + 
        423*c^397 + 632*c^396 + 589*c^395 + 130*c^394 + 86*c^393 + 365*c^392 + 
        493*c^391 + 672*c^390 + 61*c^389 + 535*c^388 + 18*c^387 + 298*c^386 + 
        547*c^385 + 555*c^384 + 65*c^383 + 417*c^382 + 671*c^381 + 249*c^380 + 
        397*c^379 + 612*c^378 + 218*c^377 + 86*c^376 + 169*c^375 + 130*c^374 + 
        195*c^373 + 229*c^372 + 128*c^371 + 207*c^370 + 18*c^369 + 338*c^368 + 
        205*c^367 + 495*c^366 + 46*c^365 + 476*c^364 + 406*c^363 + 9*c^362 + 
        449*c^361 + 145*c^360 + 324*c^359 + 285*c^358 + 178*c^357 + 361*c^356 + 
        141*c^355 + 45*c^354 + 569*c^353 + 210*c^352 + 594*c^351 + 469*c^350 + 
        241*c^349 + 161*c^348 + 673*c^347 + 62*c^346 + 2*c^345 + 154*c^344 + 
        660*c^343 + 430*c^342 + 354*c^341 + 102*c^340 + 674*c^339 + 35*c^338 + 
        215*c^337 + 394*c^336 + 496*c^335 + 254*c^334 + 590*c^333 + 171*c^332 + 
        568*c^331 + 393*c^330 + 367*c^329 + 662*c^328 + 393*c^327 + 380*c^326 + 
        533*c^325 + 54*c^324 + 533*c^323 + 486*c^322 + 281*c^321 + 10*c^320 + 
        200*c^319 + 560*c^318 + 342*c^317 + 96*c^316 + 254*c^315 + 462*c^314 + 
        184*c^313 + 37*c^312 + 120*c^311 + 496*c^310 + 467*c^309 + 583*c^308 + 
        88*c^307 + 185*c^306 + 368*c^305 + 188*c^304 + 125*c^303 + 629*c^302 + 
        7*c^301 + 248*c^300 + 284*c^299 + 30*c^298 + 166*c^297 + 668*c^296 + 
        682*c^295 + 508*c^294 + 252*c^293 + 272*c^292 + 613*c^291 + 329*c^290 + 
        527*c^289 + 100*c^288 + 296*c^287 + 74*c^286 + 534*c^285 + 316*c^284 + 
        401*c^283 + 440*c^282 + 302*c^281 + 41*c^280 + 157*c^279 + 564*c^278 + 
        603*c^277 + 252*c^276 + 568*c^275 + 666*c^274 + 329*c^273 + 535*c^272 + 
        250*c^271 + 400*c^270 + 285*c^269 + 11*c^268 + 297*c^267 + 242*c^266 + 
        111*c^265 + 78*c^264 + 137*c^263 + 427*c^262 + 534*c^261 + 356*c^260 + 
        36*c^259 + 559*c^258 + 125*c^257 + 78*c^256 + 209*c^255 + 378*c^254 + 
        421*c^253 + 458*c^252 + 593*c^251 + 70*c^250 + 478*c^249 + 286*c^248 + 
        271*c^247 + 667*c^246 + 59*c^245 + 478*c^244 + 326*c^243 + 628*c^242 + 
        615*c^241 + 58*c^240 + 673*c^239 + 193*c^238 + 369*c^237 + 300*c^236 + 
        85*c^235 + 227*c^234 + 425*c^233 + 104*c^232 + 270*c^231 + 523*c^230 + 
        171*c^229 + 601*c^228 + 142*c^227 + 236*c^226 + 613*c^225 + 189*c^224 + 
        619*c^223 + 187*c^222 + 193*c^221 + 201*c^220 + 548*c^219 + 6*c^218 + 
        183*c^217 + 36*c^216 + 669*c^215 + 217*c^214 + 143*c^213 + 307*c^212 + 
        489*c^211 + 315*c^210 + 487*c^209 + 485*c^208 + 208*c^207 + 660*c^206 + 
        344*c^205 + 127*c^204 + 4*c^203 + 33*c^202 + 130*c^201 + 128*c^200 + 
        291*c^199 + 138*c^198 + 216*c^197 + 571*c^196 + 646*c^195 + 123*c^194 + 
        410*c^193 + 158*c^192 + 435*c^191 + 49*c^190 + 472*c^189 + 100*c^188 + 
        406*c^187 + 148*c^186 + 669*c^185 + 525*c^184 + 375*c^183 + 292*c^182 + 
        305*c^181 + 352*c^180 + 615*c^179 + 265*c^178 + 140*c^177 + 530*c^176 + 
        287*c^175 + 511*c^174 + 59*c^173 + 571*c^172 + 491*c^171 + 584*c^170 + 
        267*c^169 + 335*c^168 + 528*c^167 + 227*c^166 + 621*c^165 + 648*c^164 + 
        320*c^163 + 247*c^162 + 327*c^161 + 431*c^160 + 405*c^159 + 111*c^158 + 
        680*c^157 + 573*c^156 + 2*c^155 + 224*c^154 + 682*c^153 + 89*c^152 + 
        666*c^151 + 141*c^150 + 205*c^149 + 605*c^148 + 500*c^147 + 681*c^146 + 
        287*c^145 + 580*c^144 + 535*c^143 + 503*c^142 + 225*c^141 + 196*c^140 + 
        202*c^139 + 654*c^138 + 560*c^137 + 188*c^136 + 557*c^135 + 444*c^134 + 
        149*c^133 + 133*c^132 + 458*c^131 + 590*c^130 + 559*c^129 + 622*c^128 + 
        8*c^127 + 604*c^126 + 451*c^125 + 611*c^124 + 404*c^123 + 497*c^122 + 
        374*c^121 + 597*c^120 + 347*c^119 + 325*c^118 + 249*c^116 + 332*c^115 + 
        436*c^114 + 228*c^113 + 62*c^112 + 646*c^111 + 622*c^110 + 461*c^109 + 
        508*c^108 + 93*c^107 + 318*c^106 + 164*c^105 + 331*c^104 + 498*c^103 + 
        220*c^102 + 117*c^101 + 19*c^100 + 613*c^99 + 647*c^98 + 193*c^97 + 
        161*c^96 + 203*c^95 + 426*c^94 + 337*c^93 + 28*c^92 + 100*c^91 + 
        232*c^90 + 492*c^89 + 349*c^88 + 218*c^87 + 393*c^86 + 136*c^85 + 
        87*c^84 + 142*c^83 + 483*c^82 + 239*c^81 + 137*c^80 + 90*c^79 + 582*c^78
        + 182*c^77 + 512*c^76 + 104*c^75 + 149*c^74 + 2*c^73 + 398*c^72 + 
        651*c^71 + 134*c^70 + 44*c^69 + 94*c^68 + 24*c^67 + 243*c^66 + 302*c^65 
        + 258*c^64 + 148*c^63 + 535*c^62 + 245*c^61 + 250*c^60 + 682*c^59 + 
        625*c^58 + 514*c^57 + 571*c^56 + 182*c^55 + 323*c^54 + 55*c^53 + 
        428*c^52 + 24*c^51 + 304*c^50 + 46*c^49 + 146*c^48 + 188*c^47 + 338*c^46
        + 676*c^45 + 112*c^44 + 526*c^43 + 73*c^42 + 363*c^41 + 3*c^40 + 
        152*c^39 + 483*c^38 + 651*c^37 + 91*c^36 + 623*c^35 + 485*c^34 + 80*c^33
        + 273*c^32 + 294*c^31 + 419*c^30 + 584*c^29 + 57*c^28 + 438*c^27 + 
        98*c^26 + 281*c^25 + 480*c^24 + 488*c^23 + 632*c^22 + 112*c^21 + 42*c^20
        + 69*c^19 + 7*c^18 + 554*c^17 + 164*c^16 + 581*c^15 + 214*c^14 + 
        419*c^13 + 232*c^12 + 351*c^11 + 632*c^10 + 305*c^9 + 456*c^8 + 319*c^7 
        + 387*c^6 + 45*c^5 + 408*c^4 + 498*c^3 + 145*c^2 + 534*c + 171, 1>
